Blockchain-based Data Provenance for the Internet of Things

As more and more applications and services depend on data collected and provided by Internet of Things (IoT) devices, it is of importance that such data can be trusted. Data provenance solutions together with blockchain technology are one way to make data more trustworthy. However, current solutions do not address the heterogeneous nature of IoT applications and their data. In this work, we identify functional and non-functional requirements for a generic IoT data provenance framework, and conceptualise the framework as a layered architecture. Using a proof-of-concept implementation based on Ethereum smart contracts, data provenance can be realised for a wide range of IoT use cases. Benefits of a generic framework include simplified adoption and a more rapid implementation of data provenance for the IoT.

==> data/create-context.csv <==
contextSize;consumedGas
0;155966
1;172444
2;172508
3;172572
4;172636
5;172700
6;172764
7;172828
8;172892
9;172956
10;173020
11;173084
12;173148
13;173212
14;173276
15;173340
16;173404
17;173468
18;173532
19;173596
20;173660
21;173724
22;173788
23;173852
24;173916
25;173980
26;174044
27;174108
28;174172
29;174236
30;174300
31;174364
32;194415
33;215133
34;215197
35;215261
36;215325
37;215389
38;215453
39;215517
40;215581
41;215645
42;215709
43;215773
44;215837
45;215901
46;215965
47;216029
48;216093
49;216157
50;216221
51;216285
52;216349
53;216413
54;216477
55;216541
56;216605
57;216669
58;216733
59;216797
60;216861
61;216925
62;216989
63;217053
64;217001
65;237719
66;237783
67;237847
68;237911
69;237975
70;238039
71;238103
72;238167
73;238231
74;238295
75;238359
76;238423
77;238487
78;238551
79;238615
80;238679
81;238743
82;238807
83;238871
84;238935
85;238999
86;239063
87;239127
88;239191
89;239255
90;239319
91;239383
92;239447
93;239511
94;239575
95;239639
96;239587
97;260305
98;260369
99;260433


==> data/create-input.csv <==
inputProvenanceSize;consumedGas
0;170966
1;193926
2;216012
3;238098
4;260184
5;282270
6;304357
7;326443
8;348529
9;370615
10;392702
11;414788
12;436874
13;458960
14;481047
15;503133
16;525219
17;547306
18;569392
19;591478
20;613565
21;635651
22;657738
23;679824
24;701911
25;723997
26;746084
27;768170
28;790257
29;812343
30;834430
31;856516
32;878603
33;900689
34;922776
35;944863
36;966949
37;989036
38;1011123
39;1033209
40;1055296
41;1077383
42;1099470
43;1121556
44;1143643
45;1165730
46;1187817
47;1209903
48;1231990
49;1254077
50;1276164
51;1298251
52;1320338
53;1342425
54;1364512
55;1386599
56;1408686
57;1430773
58;1452860
59;1474947
60;1497034
61;1519121
62;1541208
63;1563295
64;1585382
65;1607469
66;1629556
67;1651643
68;1673730
69;1695817
70;1717905
71;1739992
72;1762079
73;1784166
74;1806254
75;1828341
76;1850428
77;1872515
78;1894603
79;1916690
80;1938777
81;1960865
82;1982952
83;2005039
84;2027127
85;2049214
86;2071302
87;2093389
88;2115477
89;2137564
90;2159652
91;2181739
92;2203827
93;2225914
94;2248002
95;2270089
96;2292177
97;2314264
98;2336352
99;2358440


==> data/create-records.csv <==
numberOfRecords;consumedGas
0;170966
1;156732
2;156732
3;156732
4;156732
5;156732
6;156732
7;156732
8;156732
9;156732
10;156732
11;156732
12;156732
13;156732
14;156732
15;156732
16;156732
17;156732
18;156732
19;156732
20;156732
21;156732
22;156732
23;156732
24;156732
25;156732
26;156732
27;156732
28;156732
29;156732
30;156732
31;156732
32;156732
33;156732
34;156732
35;156732
36;156732
37;156732
38;156732
39;156732
40;156732
41;156732
42;156732
43;156732
44;156732
45;156732
46;156732
47;156732
48;156732
49;156732
50;156732
51;156732
52;156732
53;156732
54;156732
55;156732
56;156732
57;156732
58;156732
59;156732
60;156732
61;156732
62;156732
63;156732
64;156732
65;156732
66;156732
67;156732
68;156732
69;156732
70;156732
71;156732
72;156732
73;156732
74;156732
75;156732
76;156732
77;156732
78;156732
79;156732
80;156732
81;156732
82;156732
83;156732
84;156732
85;156732
86;156732
87;156732
88;156732
89;156732
90;156732
91;156732
92;156732
93;156732
94;156732
95;156732
96;156732
97;156732
98;156732
99;156732
100;156732
101;156732
102;156732
103;156732
104;156732
105;156732
106;156732
107;156732
108;156732
109;156732
110;156732
111;156732
112;156732
113;156732
114;156732
115;156732
116;156732
117;156732
118;156732
119;156732
120;156732
121;156732
122;156732
123;156732
124;156732
125;156732
126;156732
127;156732
128;156732
129;156732
130;156732
131;156732
132;156732
133;156732
134;156732
135;156732
136;156732
137;156732
138;156732
139;156732
140;156732
141;156732
142;156732
143;156732
144;156732
145;156732
146;156732
147;156732
148;156732
149;156732
150;156732
151;156732
152;156732
153;156732
154;156732
155;156732
156;156732
157;156732
158;156732
159;156732
160;156732
161;156732
162;156732
163;156732
164;156732
165;156732
166;156732
167;156732
168;156732
169;156732
170;156732
171;156732
172;156732
173;156732
174;156732
175;156732
176;156732
177;156732
178;156732
179;156732
180;156732
181;156732
182;156732
183;156732
184;156732
185;156732
186;156732
187;156732
188;156732
189;156732
190;156732
191;156732
192;156732
193;156732
194;156732
195;156732
196;156732
197;156732
198;156732
199;156732
200;156732
201;156732
202;156732
203;156732
204;156732
205;156732
206;156732
207;156732
208;156732
209;156732
210;156732
211;156732
212;156732
213;156732
214;156732
215;156732
216;156732
217;156732
218;156732
219;156732
220;156732
221;156732
222;156732
223;156732
224;156732
225;156732
226;156732
227;156732
228;156732
229;156732
230;156732
231;156732
232;156732
233;156732
234;156732
235;156732
236;156732
237;156732
238;156732
239;156732
240;156732
241;156732
242;156732
243;156732
244;156732
245;156732
246;156732
247;156732
248;156732
249;156732
250;156732
251;156732
252;156732
253;156732
254;156732
255;156732
256;156732
257;156732
258;156732
259;156732
260;156732
261;156732
262;156732
263;156732
264;156732
265;156732
266;156732
267;156732
268;156732
269;156732
270;156732
271;156732
272;156732
273;156732
274;156732
275;156732
276;156732
277;156732
278;156732
279;156732
280;156732
281;156732
282;156732
283;156732
284;156732
285;156732
286;156732
287;156732
288;156732
289;156732
290;156732
291;156732
292;156732
293;156732
294;156732
295;156732
296;156732
297;156732
298;156732
299;156732
300;156732
301;156732
302;156732
303;156732
304;156732
305;156732
306;156732
307;156732
308;156732
309;156732
310;156732
311;156732
312;156732
313;156732
314;156732
315;156732
316;156732
317;156732
318;156732
319;156732
320;156732
321;156732
322;156732
323;156732
324;156732
325;156732
326;156732
327;156732
328;156732
329;156732
330;156732
331;156732
332;156732
333;156732
334;156732
335;156732
336;156732
337;156732
338;156732
339;156732
340;156732
341;156732
342;156732
343;156732
344;156732
345;156732
346;156732
347;156732
348;156732
349;156732
350;156732
351;156732
352;156732
353;156732
354;156732
355;156732
356;156732
357;156732
358;156732
359;156732
360;156732
361;156732
362;156732
363;156732
364;156732
365;156732
366;156732
367;156732
368;156732
369;156732
370;156732
371;156732
372;156732
373;156732
374;156732
375;156732
376;156732
377;156732
378;156732
379;156732
380;156732
381;156732
382;156732
383;156732
384;156732
385;156732
386;156732
387;156732
388;156732
389;156732
390;156732
391;156732
392;156732
393;156732
394;156732
395;156732
396;156732
397;156732
398;156732
399;156732
400;156732
401;156732
402;156732
403;156732
404;156732
405;156732
406;156732
407;156732
408;156732
409;156732
410;156732
411;156732
412;156732
413;156732
414;156732
415;156732
416;156732
417;156732
418;156732
419;156732
420;156732
421;156732
422;156732
423;156732
424;156732
425;156732
426;156732
427;156732
428;156732
429;156732
430;156732
431;156732
432;156732
433;156732
434;156732
435;156732
436;156732
437;156732
438;156732
439;156732
440;156732
441;156732
442;156732
443;156732
444;156732
445;156732
446;156732
447;156732
448;156732
449;156732
450;156732
451;156732
452;156732
453;156732
454;156732
455;156732
456;156732
457;156732
458;156732
459;156732
460;156732
461;156732
462;156732
463;156732
464;156732
465;156732
466;156732
467;156732
468;156732
469;156732
470;156732
471;156732
472;156732
473;156732
474;156732
475;156732
476;156732
477;156732
478;156732
479;156732
480;156732
481;156732
482;156732
483;156732
484;156732
485;156732
486;156732
487;156732
488;156732
489;156732
490;156732
491;156732
492;156732
493;156732
494;156732
495;156732
496;156732
497;156732
498;156732
499;156732
500;156732
501;156732
502;156732
503;156732
504;156732
505;156732
506;156732
507;156732
508;156732
509;156732
510;156732
511;156732
512;156732
513;156732
514;156732
515;156732
516;156732
517;156732
518;156732
519;156732
520;156732
521;156732
522;156732
523;156732
524;156732
525;156732
526;156732
527;156732
528;156732
529;156732
530;156732
531;156732
532;156732
533;156732
534;156732
535;156732
536;156732
537;156732
538;156732
539;156732
540;156732
541;156732
542;156732
543;156732
544;156732
545;156732
546;156732
547;156732
548;156732
549;156732
550;156732
551;156732
552;156732
553;156732
554;156732
555;156732
556;156732
557;156732
558;156732
559;156732
560;156732
561;156732
562;156732
563;156732
564;156732
565;156732
566;156732
567;156732
568;156732
569;156732
570;156732
571;156732
572;156732
573;156732
574;156732
575;156732
576;156732
577;156732
578;156732
579;156732
580;156732
581;156732
582;156732
583;156732
584;156732
585;156732
586;156732
587;156732
588;156732
589;156732
590;156732
591;156732
592;156732
593;156732
594;156732
595;156732
596;156732
597;156732
598;156732
599;156732
600;156732
601;156732
602;156732
603;156732
604;156732
605;156732
606;156732
607;156732
608;156732
609;156732
610;156732
611;156732
612;156732
613;156732
614;156732
615;156732
616;156732
617;156732
618;156732
619;156732
620;156732
621;156732
622;156732
623;156732
624;156732
625;156732
626;156732
627;156732
628;156732
629;156732
630;156732
631;156732
632;156732
633;156732
634;156732
635;156732
636;156732
637;156732
638;156732
639;156732
640;156732
641;156732
642;156732
643;156732
644;156732
645;156732
646;156732
647;156732
648;156732
649;156732
650;156732
651;156732
652;156732
653;156732
654;156732
655;156732
656;156732
657;156732
658;156732
659;156732
660;156732
661;156732
662;156732
663;156732
664;156732
665;156732
666;156732
667;156732
668;156732
669;156732
670;156732
671;156732
672;156732
673;156732
674;156732
675;156732
676;156732
677;156732
678;156732
679;156732
680;156732
681;156732
682;156732
683;156732
684;156732
685;156732
686;156732
687;156732
688;156732
689;156732
690;156732
691;156732
692;156732
693;156732
694;156732
695;156732
696;156732
697;156732
698;156732
699;156732
700;156732
701;156732
702;156732
703;156732
704;156732
705;156732
706;156732
707;156732
708;156732
709;156732
710;156732
711;156732
712;156732
713;156732
714;156732
715;156732
716;156732
717;156732
718;156732
719;156732
720;156732
721;156732
722;156732
723;156732
724;156732
725;156732
726;156732
727;156732
728;156732
729;156732
730;156732
731;156732
732;156732
733;156732
734;156732
735;156732
736;156732
737;156732
738;156732
739;156732
740;156732
741;156732
742;156732
743;156732
744;156732
745;156732
746;156732
747;156732
748;156732
749;156732
750;156732
751;156732
752;156732
753;156732
754;156732
755;156732
756;156732
757;156732
758;156732
759;156732
760;156732
761;156732
762;156732
763;156732
764;156732
765;156732
766;156732
767;156732
768;156732
769;156732
770;156732
771;156732
772;156732
773;156732
774;156732
775;156732
776;156732
777;156732
778;156732
779;156732
780;156732
781;156732
782;156732
783;156732
784;156732
785;156732
786;156732
787;156732
788;156732
789;156732
790;156732
791;156732
792;156732
793;156732
794;156732
795;156732
796;156732
797;156732
798;156732
799;156732
800;156732
801;156732
802;156732
803;156732
804;156732
805;156732
806;156732
807;156732
808;156732
809;156732
810;156732
811;156732
812;156732
813;156732
814;156732
815;156732
816;156732
817;156732
818;156732
819;156732
820;156732
821;156732
822;156732
823;156732
824;156732
825;156732
826;156732
827;156732
828;156732
829;156732
830;156732
831;156732
832;156732
833;156732
834;156732
835;156732
836;156732
837;156732
838;156732
839;156732
840;156732
841;156732
842;156732
843;156732
844;156732
845;156732
846;156732
847;156732
848;156732
849;156732
850;156732
851;156732
852;156732
853;156732
854;156732
855;156732
856;156732
857;156732
858;156732
859;156732
860;156732
861;156732
862;156732
863;156732
864;156732
865;156732
866;156732
867;156732
868;156732
869;156732
870;156732
871;156732
872;156732
873;156732
874;156732
875;156732
876;156732
877;156732
878;156732
879;156732
880;156732
881;156732
882;156732
883;156732
884;156732
885;156732
886;156732
887;156732
888;156732
889;156732
890;156732
891;156732
892;156732
893;156732
894;156732
895;156732
896;156732
897;156732
898;156732
899;156732
900;156732
901;156732
902;156732
903;156732
904;156732
905;156732
906;156732
907;156732
908;156732
909;156732
910;156732
911;156732
912;156732
913;156732
914;156732
915;156732
916;156732
917;156732
918;156732
919;156732
920;156732
921;156732
922;156732
923;156732
924;156732
925;156732
926;156732
927;156732
928;156732
929;156732
930;156732
931;156732
932;156732
933;156732
934;156732
935;156732
936;156732
937;156732
938;156732
939;156732
940;156732
941;156732
942;156732
943;156732
944;156732
945;156732
946;156732
947;156732
948;156732
949;156732
950;156732
951;156732
952;156732
953;156732
954;156732
955;156732
956;156732
957;156732
958;156732
959;156732
960;156732
961;156732
962;156732
963;156732
964;156732
965;156732
966;156732
967;156732
968;156732
969;156732
970;156732
971;156732
972;156732
973;156732
974;156732
975;156732
976;156732
977;156732
978;156732
979;156732
980;156732
981;156732
982;156732
983;156732
984;156732
985;156732
986;156732
987;156732
988;156732
989;156732
990;156732
991;156732
992;156732
993;156732
994;156732
995;156732
996;156732
997;156732
998;156732
999;156732


==> data/delete-records.csv <==
numberOfRecords;consumedGas
1000;48005
999;48005
998;48005
997;48005
996;48005
995;48005
994;48005
993;48005
992;48005
991;48005
990;48005
989;48005
988;47941
987;48005
986;47941
985;48005
984;48005
983;48005
982;48005
981;47941
980;48005
979;48005
978;47941
977;48005
976;47941
975;47941
974;48005
973;48005
972;48005
971;48005
970;48005
969;48005
968;48005
967;48005
966;48005
965;48005
964;47941
963;48005
962;47941
961;48005
960;47941
959;48005
958;47941
957;48005
956;47941
955;47941
954;48005
953;48005
952;48005
951;48005
950;47941
949;48005
948;48005
947;48005
946;48005
945;47941
944;48005
943;48005
942;48005
941;48005
940;48005
939;48005
938;48005
937;48005
936;47941
935;48005
934;48005
933;47941
932;48005
931;48005
930;48005
929;48005
928;48005
927;48005
926;48005
925;48005
924;48005
923;48005
922;47941
921;48005
920;47941
919;48005
918;47941
917;47941
916;48005
915;47941
914;48005
913;48005
912;48005
911;47941
910;48005
909;47941
908;48005
907;47941
906;48005
905;48005
904;48005
903;48005
902;48005
901;48005
900;48005
899;48005
898;48005
897;48005
896;47941
895;47941
894;48005
893;48005
892;48005
891;48005
890;48005
889;47941
888;48005
887;48005
886;48005
885;48005
884;48005
883;47941
882;48005
881;47941
880;48005
879;48005
878;48005
877;48005
876;48005
875;48005
874;48005
873;48005
872;48005
871;47941
870;48005
869;48005
868;48005
867;48005
866;48005
865;48005
864;48005
863;48005
862;48005
861;48005
860;48005
859;48005
858;48005
857;48005
856;48005
855;48005
854;48005
853;47941
852;47941
851;47941
850;48005
849;47941
848;48005
847;47941
846;47941
845;47941
844;48005
843;48005
842;47941
841;48005
840;47941
839;47941
838;48005
837;47941
836;48005
835;48005
834;48005
833;48005
832;47941
831;48005
830;48005
829;48005
828;48005
827;48005
826;47941
825;48005
824;47941
823;47941
822;48005
821;48005
820;48005
819;48005
818;48005
817;48005
816;47941
815;48005
814;48005
813;48005
812;48005
811;47941
810;48005
809;48005
808;47941
807;47941
806;48005
805;48005
804;48005
803;48005
802;47941
801;48005
800;48005
799;48005
798;47941
797;48005
796;48005
795;48005
794;47941
793;47941
792;48005
791;48005
790;48005
789;48005
788;48005
787;47941
786;48005
785;48005
784;48005
783;48005
782;48005
781;47941
780;48005
779;48005
778;47941
777;48005
776;48005
775;47941
774;47941
773;47941
772;48005
771;47941
770;48005
769;47941
768;48005
767;48005
766;48005
765;47941
764;48005
763;48005
762;47941
761;48005
760;47941
759;48005
758;48005
757;48005
756;47941
755;48005
754;47941
753;48005
752;48005
751;48005
750;47941
749;48005
748;47941
747;47941
746;48005
745;48005
744;48005
743;47941
742;47941
741;48005
740;48005
739;48005
738;48005
737;48005
736;48005
735;47941
734;47941
733;48005
732;48005
731;47941
730;48005
729;48005
728;48005
727;48005
726;48005
725;48005
724;48005
723;48005
722;47941
721;48005
720;47941
719;48005
718;48005
717;48005
716;48005
715;48005
714;48005
713;48005
712;48005
711;48005
710;48005
709;48005
708;48005
707;48005
706;48005
705;48005
704;48005
703;48005
702;48005
701;48005
700;47941
699;48005
698;48005
697;47941
696;47941
695;47941
694;48005
693;48005
692;48005
691;48005
690;48005
689;48005
688;48005
687;48005
686;48005
685;47941
684;48005
683;48005
682;47941
681;48005
680;48005
679;48005
678;48005
677;48005
676;48005
675;48005
674;48005
673;48005
672;47941
671;48005
670;48005
669;48005
668;48005
667;48005
666;47941
665;48005
664;48005
663;48005
662;48005
661;48005
660;47941
659;48005
658;48005
657;47941
656;47941
655;47941
654;48005
653;48005
652;48005
651;48005
650;48005
649;48005
648;48005
647;48005
646;48005
645;48005
644;48005
643;48005
642;48005
641;47941
640;48005
639;47941
638;48005
637;48005
636;48005
635;48005
634;48005
633;48005
632;47941
631;47941
630;48005
629;48005
628;48005
627;47941
626;48005
625;48005
624;48005
623;48005
622;48005
621;48005
620;48005
619;48005
618;48005
617;48005
616;48005
615;48005
614;48005
613;48005
612;48005
611;48005
610;48005
609;48005
608;47941
607;48005
606;48005
605;48005
604;48005
603;48005
602;48005
601;47941
600;48005
599;48005
598;48005
597;48005
596;48005
595;48005
594;47941
593;48005
592;47941
591;48005
590;48005
589;48005
588;48005
587;48005
586;48005
585;47941
584;47941
583;48005
582;48005
581;47941
580;48005
579;48005
578;48005
577;48005
576;48005
575;48005
574;48005
573;48005
572;48005
571;47941
570;48005
569;48005
568;48005
567;47941
566;48005
565;48005
564;48005
563;47941
562;47941
561;48005
560;47941
559;47941
558;48005
557;48005
556;48005
555;48005
554;48005
553;48005
552;48005
551;48005
550;48005
549;47941
548;48005
547;48005
546;47941
545;48005
544;48005
543;47941
542;48005
541;48005
540;47941
539;47941
538;47941
537;48005
536;48005
535;47941
534;48005
533;47941
532;48005
531;47941
530;48005
529;48005
528;48005
527;48005
526;47941
525;47941
524;48005
523;47941
522;48005
521;48005
520;47941
519;48005
518;48005
517;47941
516;47941
515;48005
514;48005
513;47941
512;48005
511;48005
510;48005
509;48005
508;47941
507;48005
506;47941
505;48005
504;48005
503;47941
502;48005
501;48005
500;48005
499;48005
498;48005
497;48005
496;48005
495;47941
494;47941
493;48005
492;48005
491;48005
490;47941
489;48005
488;48005
487;48005
486;47941
485;47941
484;47941
483;48005
482;48005
481;48005
480;47941
479;48005
478;48005
477;48005
476;48005
475;48005
474;48005
473;48005
472;47941
471;48005
470;48005
469;48005
468;48005
467;47941
466;48005
465;48005
464;48005
463;48005
462;48005
461;48005
460;48005
459;48005
458;47941
457;48005
456;48005
455;48005
454;48005
453;47941
452;47941
451;48005
450;47941
449;47941
448;47941
447;48005
446;47941
445;47941
444;48005
443;48005
442;47941
441;47941
440;47941
439;48005
438;48005
437;47941
436;48005
435;48005
434;48005
433;47941
432;47941
431;48005
430;48005
429;48005
428;48005
427;48005
426;48005
425;48005
424;48005
423;47941
422;48005
421;48005
420;48005
419;47941
418;48005
417;47941
416;48005
415;48005
414;48005
413;48005
412;48005
411;48005
410;48005
409;47941
408;48005
407;47941
406;47941
405;47941
404;48005
403;48005
402;48005
401;48005
400;48005
399;48005
398;48005
397;48005
396;48005
395;48005
394;47941
393;48005
392;48005
391;48005
390;48005
389;48005
388;48005
387;48005
386;48005
385;48005
384;47941
383;47941
382;48005
381;48005
380;48005
379;47941
378;48005
377;47941
376;48005
375;48005
374;48005
373;47941
372;48005
371;48005
370;48005
369;48005
368;48005
367;48005
366;48005
365;48005
364;48005
363;47941
362;48005
361;48005
360;48005
359;48005
358;48005
357;48005
356;48005
355;48005
354;47941
353;47941
352;48005
351;48005
350;48005
349;48005
348;48005
347;48005
346;48005
345;47941
344;48005
343;48005
342;48005
341;48005
340;48005
339;48005
338;48005
337;47941
336;48005
335;47941
334;47941
333;48005
332;48005
331;48005
330;48005
329;48005
328;47941
327;48005
326;48005
325;48005
324;48005
323;48005
322;47941
321;47941
320;48005
319;47941
318;48005
317;48005
316;48005
315;47941
314;48005
313;47941
312;48005
311;48005
310;48005
309;48005
308;48005
307;47941
306;48005
305;47941
304;48005
303;48005
302;48005
301;48005
300;48005
299;48005
298;48005
297;48005
296;47941
295;48005
294;48005
293;48005
292;47941
291;48005
290;38971
289;48005
288;48005
287;48005
286;47941
285;48005
284;48005
283;47941
282;48005
281;48005
280;47941
279;48005
278;48005
277;48005
276;48005
275;48005
274;48005
273;48005
272;48005
271;48005
270;48005
269;48005
268;47941
267;48005
266;48005
265;47941
264;47941
263;48005
262;48005
261;47941
260;48005
259;48005
258;48005
257;47941
256;48005
255;48005
254;47941
253;48005
252;48005
251;48005
250;47941
249;48005
248;47941
247;48005
246;48005
245;47941
244;48005
243;47941
242;48005
241;48005
240;48005
239;47941
238;48005
237;47941
236;47941
235;48005
234;48005
233;47941
232;48005
231;47941
230;48005
229;48005
228;47941
227;48005
226;47941
225;48005
224;47941
223;48005
222;48005
221;48005
220;48005
219;48005
218;48005
217;48005
216;48005
215;48005
214;48005
213;48005
212;47941
211;47941
210;47941
209;48005
208;48005
207;48005
206;48005
205;48005
204;48005
203;48005
202;47941
201;48005
200;48005
199;48005
198;48005
197;48005
196;47941
195;47941
194;47941
193;48005
192;47941
191;48005
190;47941
189;48005
188;47941
187;48005
186;48005
185;47941
184;47941
183;47941
182;47941
181;47941
180;48005
179;48005
178;48005
177;48005
176;48005
175;48005
174;48005
173;47941
172;47941
171;47941
170;48005
169;48005
168;47941
167;48005
166;48005
165;48005
164;47941
163;48005
162;47941
161;47941
160;48005
159;48005
158;48005
157;48005
156;48005
155;48005
154;48005
153;48005
152;48005
151;48005
150;48005
149;48005
148;48005
147;47941
146;48005
145;48005
144;48005
143;48005
142;47941
141;48005
140;48005
139;48005
138;48005
137;48005
136;48005
135;48005
134;48005
133;48005
132;48005
131;48005
130;48005
129;48005
128;48005
127;48005
126;47941
125;48005
124;48005
123;48005
122;48005
121;47941
120;48005
119;47941
118;48005
117;48005
116;48005
115;48005
114;48005
113;47941
112;48005
111;48005
110;48005
109;48005
108;48005
107;48005
106;47941
105;48005
104;48005
103;47941
102;48005
101;47941
100;48005
99;48005
98;48005
97;48005
96;48005
95;48005
94;48005
93;48005
92;48005
91;48005
90;47941
89;47941
88;48005
87;48005
86;39003
85;48005
84;47941
83;48005
82;48005
81;47941
80;48005
79;47941
78;48005
77;48005
76;47941
75;48005
74;48005
73;47941
72;47941
71;48005
70;48005
69;48005
68;48005
67;48005
66;48005
65;48005
64;48005
63;48005
62;48005
61;47941
60;47941
59;48005
58;48005
57;48005
56;47941
55;48005
54;47941
53;48005
52;47941
51;48005
50;48005
49;47941
48;48005
47;48005
46;48005
45;48005
44;48005
43;47941
42;48005
41;47941
40;47941
39;39003
38;48005
37;48005
36;48005
35;48005
34;47941
33;48005
32;48005
31;48005
30;48005
29;48005
28;48005
27;48005
26;47941
25;47941
24;48005
23;47941
22;48005
21;47941
20;47941
19;47941
18;48005
17;48005
16;38971
15;48005
14;48005
13;47941
12;48005
11;48005
10;48005
9;48005
8;39003
7;48005
6;48005
5;48005
4;48005
3;39003
2;48005
1;38971


==> data/update-context.csv <==
contextSize;consumedGas
0;49419
1;65131
2;65195
3;65259
4;65323
5;65387
6;65451
7;65515
8;65579
9;65643
10;65707
11;65771
12;65835
13;65899
14;65963
15;66027
16;66091
17;66155
18;66219
19;66283
20;66347
21;66411
22;66475
23;66539
24;66603
25;66667
26;66731
27;66795
28;66859
29;66923
30;66987
31;67051
32;87102
33;107820
34;107884
35;107948
36;108012
37;108076
38;108140
39;108204
40;108268
41;108332
42;108396
43;108460
44;108524
45;108588
46;108652
47;108716
48;108780
49;108844
50;108908
51;108972
52;109036
53;109100
54;109164
55;109228
56;109292
57;109356
58;109420
59;109484
60;109548
61;109612
62;109676
63;109740
64;109688
65;130406
66;130470
67;130534
68;130598
69;130662
70;130726
71;130790
72;130854
73;130918
74;130982
75;131046
76;131110
77;131174
78;131238
79;131302
80;131366
81;131430
82;131494
83;131558
84;131622
85;131686
86;131750
87;131814
88;131878
89;131942
90;132006
91;132070
92;132134
93;132198
94;132262
95;132326
96;132274
97;153056
98;153120
99;153184


==> data/update-input.csv <==
inputProvenanceSize;consumedGas
0;86613
1;108699
2;130785
3;152871
4;174958
5;197044
6;219130
7;241216
8;263302
9;285389
10;307475
11;329561
12;351647
13;373734
14;395820
15;417906
16;439993
17;462079
18;484166
19;506252
20;528338
21;550425
22;572511
23;594598
24;616684
25;638771
26;660857
27;682944
28;705030
29;727117
30;749203
31;771290
32;793377
33;815463
34;837550
35;859637
36;881723
37;903810
38;925897
39;947983
40;970070
41;992157
42;1014244
43;1036330
44;1058417
45;1080504
46;1102591
47;1124678
48;1146765
49;1168851
50;1190938
51;1213025
52;1235112
53;1257199
54;1279286
55;1301373
56;1323460
57;1345547
58;1367634
59;1389721
60;1411808
61;1433895
62;1455982
63;1478069
64;1500156
65;1522244
66;1544331
67;1566418
68;1588505
69;1610592
70;1632679
71;1654767
72;1676854
73;1698941
74;1721028
75;1743116
76;1765203
77;1787290
78;1809378
79;1831465
80;1853552
81;1875640
82;1897727
83;1919814
84;1941902
85;1963989
86;1986077
87;2008164
88;2030252
89;2052339
90;2074427
91;2096514
92;2118602
93;2140689
94;2162777
95;2184865
96;2206952
97;2229040
98;2251127
99;2273215


==> data/update-records.csv <==
numberOfRecords;consumedGas
1;87403
2;87403
3;87403
4;87403
5;87403
6;87403
7;87403
8;87403
9;87403
10;87403
11;87403
12;87403
13;87403
14;87403
15;87403
16;87403
17;87403
18;87403
19;87403
20;87403
21;87403
22;87403
23;87403
24;87403
25;87403
26;87403
27;87403
28;87403
29;87403
30;87403
31;87403
32;87403
33;87403
34;87403
35;87403
36;87403
37;87403
38;87403
39;87403
40;87403
41;87403
42;87403
43;87403
44;87403
45;87403
46;87403
47;87403
48;87403
49;87403
50;87403
51;87403
52;87403
53;87403
54;87403
55;87403
56;87403
57;87403
58;87403
59;87403
60;87403
61;87403
62;87403
63;87403
64;87403
65;87403
66;87403
67;87403
68;87403
69;87403
70;87403
71;87403
72;87403
73;87403
74;87403
75;87403
76;87403
77;87403
78;87403
79;87403
80;87403
81;87403
82;87403
83;87403
84;87403
85;87403
86;87403
87;87403
88;87403
89;87403
90;87403
91;87403
92;87403
93;87403
94;87403
95;87403
96;87403
97;87403
98;87403
99;87403
100;87403
101;87403
102;87403
103;87403
104;87403
105;87403
106;87403
107;87403
108;87403
109;87403
110;87403
111;87403
112;87403
113;87403
114;87403
115;87403
116;87403
117;87403
118;87403
119;87403
120;87403
121;87403
122;87403
123;87403
124;87403
125;87403
126;87403
127;87403
128;87403
129;87403
130;87403
131;87403
132;87403
133;87403
134;87403
135;87403
136;87403
137;87403
138;87403
139;87403
140;87403
141;87403
142;87403
143;87403
144;87403
145;87403
146;87403
147;87403
148;87403
149;87403
150;87403
151;87403
152;87403
153;87403
154;87403
155;87403
156;87403
157;87403
158;87403
159;87403
160;87403
161;87403
162;87403
163;87403
164;87403
165;87403
166;87403
167;87403
168;87403
169;87403
170;87403
171;87403
172;87403
173;87403
174;87403
175;87403
176;87403
177;87403
178;87403
179;87403
180;87403
181;87403
182;87403
183;87403
184;87403
185;87403
186;87403
187;87403
188;87403
189;87403
190;87403
191;87403
192;87403
193;87403
194;87403
195;87403
196;87403
197;87403
198;87403
199;87403
200;87403
201;87403
202;87403
203;87403
204;87403
205;87403
206;87403
207;87403
208;87403
209;87403
210;87403
211;87403
212;87403
213;87403
214;87403
215;87403
216;87403
217;87403
218;87403
219;87403
220;87403
221;87403
222;87403
223;87403
224;87403
225;87403
226;87403
227;87403
228;87403
229;87403
230;87403
231;87403
232;87403
233;87403
234;87403
235;87403
236;87403
237;87403
238;87403
239;87403
240;87403
241;87403
242;87403
243;87403
244;87403
245;87403
246;87403
247;87403
248;87403
249;87403
250;87403
251;87403
252;87403
253;87403
254;87403
255;87403
256;87403
257;87403
258;87403
259;87403
260;87403
261;87403
262;87403
263;87403
264;87403
265;87403
266;87467
267;87403
268;87403
269;87403
270;87403
271;87403
272;87403
273;87403
274;87403
275;87403
276;87403
277;87403
278;87403
279;87403
280;87403
281;87403
282;87403
283;87403
284;87403
285;87467
286;87403
287;87403
288;87403
289;87403
290;87403
291;87403
292;87467
293;87403
294;87403
295;87403
296;87403
297;87403
298;87403
299;87403
300;87403
301;87467
302;87403
303;87403
304;87403
305;87403
306;87403
307;87403
308;87403
309;87403
310;87467
311;87403
312;87403
313;87403
314;87403
315;87403
316;87467
317;87403
318;87403
319;87467
320;87403
321;87467
322;87467
323;87403
324;87403
325;87403
326;87403
327;87403
328;87403
329;87403
330;87403
331;87403
332;87403
333;87403
334;87403
335;87467
336;87403
337;87403
338;87403
339;87403
340;87403
341;87403
342;87403
343;87467
344;87403
345;87403
346;87403
347;87403
348;87467
349;87403
350;87403
351;87467
352;87403
353;87403
354;87403
355;87403
356;87467
357;87403
358;87403
359;87403
360;87403
361;87403
362;87403
363;87403
364;87403
365;87403
366;87403
367;87467
368;87403
369;87467
370;87467
371;87403
372;87467
373;87467
374;87403
375;87403
376;87403
377;87467
378;87467
379;87403
380;87403
381;87467
382;87403
383;87403
384;87467
385;87403
386;87467
387;87403
388;87403
389;87403
390;87403
391;87403
392;87467
393;87403
394;87467
395;87403
396;87467
397;87403
398;87403
399;87403
400;87403
401;87467
402;87403
403;87467
404;87403
405;87467
406;87403
407;87403
408;87403
409;87467
410;87403
411;87403
412;87403
413;87403
414;87403
415;87403
416;87467
417;87403
418;87467
419;87403
420;87403
421;87403
422;87403
423;87403
424;87403
425;87403
426;87467
427;87403
428;87467
429;87467
430;87403
431;87467
432;87403
433;87467
434;87403
435;87467
436;87403
437;87467
438;87403
439;87403
440;87403
441;87403
442;87467
443;87403
444;87403
445;87467
446;87467
447;87403
448;87403
449;87467
450;87403
451;87467
452;87403
453;87403
454;87467
455;87403
456;87467
457;87403
458;87403
459;87403
460;87467
461;87403
462;87403
463;87403
464;87467
465;87403
466;87403
467;87403
468;87403
469;87467
470;87403
471;87403
472;87403
473;87403
474;87403
475;87467
476;87403
477;87403
478;87403
479;87467
480;87403
481;87403
482;87403
483;87467
484;87467
485;87467
486;87403
487;87403
488;87467
489;87467
490;87467
491;87403
492;87467
493;87467
494;87403
495;87403
496;87403
497;87403
498;87403
499;87467
500;87467
501;87403
502;87403
503;87403
504;87403
505;87403
506;87403
507;87467
508;87403
509;87403
510;87467
511;87467
512;87467
513;87467
514;87403
515;87403
516;87467
517;87467
518;87403
519;87467
520;87403
521;87467
522;87467
523;87403
524;87467
525;87467
526;87403
527;87467
528;87403
529;87403
530;87403
531;87467
532;87403
533;87403
534;87403
535;87403
536;87467
537;87467
538;87467
539;87467
540;87467
541;87467
542;87403
543;87403
544;87467
545;87403
546;87467
547;87467
548;87403
549;87467
550;87403
551;87467
552;87403
553;87403
554;87403
555;87467
556;87467
557;87467
558;87467
559;87467
560;87467
561;87403
562;87403
563;87403
564;87467
565;87467
566;87403
567;87403
568;87403
569;87403
570;87467
571;87403
572;87403
573;87403
574;87467
575;87403
576;87403
577;87403
578;87467
579;87403
580;87467
581;87403
582;87403
583;87467
584;87403
585;87467
586;87467
587;87467
588;87403
589;87467
590;87467
591;87467
592;87467
593;87467
594;87403
595;87403
596;87467
597;87467
598;87467
599;87467
600;87467
601;87467
602;87403
603;87403
604;87467
605;87467
606;87403
607;87467
608;87403
609;87467
610;87467
611;87467
612;87467
613;87467
614;87467
615;87467
616;87467
617;87467
618;87467
619;87467
620;87467
621;87403
622;87467
623;87467
624;87467
625;87403
626;87467
627;87467
628;87403
629;87467
630;87403
631;87467
632;87467
633;87467
634;87467
635;87467
636;87467
637;87467
638;87467
639;87467
640;87467
641;87467
642;87467
643;87403
644;87467
645;87467
646;87403
647;87403
648;87467
649;87467
650;87467
651;87467
652;87403
653;87403
654;87403
655;87467
656;87403
657;87403
658;87467
659;87467
660;87467
661;87467
662;87403
663;87467
664;87467
665;87467
666;87403
667;87467
668;87403
669;87467
670;87403
671;87467
672;87467
673;87403
674;87403
675;87467
676;87467
677;87467
678;87467
679;87403
680;87403
681;87467
682;87467
683;87403
684;87403
685;87403
686;87467
687;87467
688;87467
689;87403
690;87467
691;87403
692;87467
693;87467
694;87467
695;87467
696;87467
697;87403
698;87467
699;87467
700;87467
701;87467
702;87467
703;87467
704;87467
705;87467
706;87467
707;87403
708;87403
709;87467
710;87467
711;87467
712;87467
713;87403
714;87403
715;87403
716;87467
717;87467
718;87467
719;87467
720;87403
721;87467
722;87467
723;87467
724;87403
725;87403
726;87403
727;87467
728;87467
729;87403
730;87403
731;87467
732;87467
733;87403
734;87467
735;87403
736;87467
737;87467
738;87403
739;87403
740;87403
741;87467
742;87467
743;87467
744;87467
745;87403
746;87467
747;87403
748;87467
749;87467
750;87467
751;87403
752;87403
753;87403
754;87467
755;87467
756;87467
757;87403
758;87403
759;87403
760;87467
761;87403
762;87403
763;87403
764;87467
765;87467
766;87467
767;87467
768;87467
769;87467
770;87403
771;87403
772;87403
773;87403
774;87403
775;87403
776;87467
777;87467
778;87467
779;87403
780;87467
781;87467
782;87403
783;87403
784;87403
785;87403
786;87467
787;87467
788;87403
789;87467
790;87467
791;87403
792;87403
793;87403
794;87403
795;87403
796;87467
797;87467
798;87467
799;87467
800;87467
801;87403
802;87467
803;87403
804;87467
805;87467
806;87467
807;87467
808;87467
809;87467
810;87467
811;87467
812;87467
813;87467
814;87467
815;87403
816;87467
817;87403
818;87403
819;87467
820;87403
821;87467
822;87403
823;87403
824;87467
825;87467
826;87403
827;87403
828;87467
829;87467
830;87467
831;87467
832;87467
833;87403
834;87467
835;87467
836;87467
837;87467
838;87467
839;87403
840;87467
841;87403
842;87467
843;87403
844;87403
845;87467
846;87467
847;87467
848;87403
849;87403
850;87467
851;87467
852;87467
853;87403
854;87403
855;87403
856;87467
857;87467
858;87467
859;87403
860;87403
861;87403
862;87467
863;87467
864;87467
865;87467
866;87467
867;87467
868;87467
869;87467
870;87403
871;87467
872;87467
873;87403
874;87403
875;87467
876;87403
877;87467
878;87467
879;87403
880;87403
881;87467
882;87467
883;87467
884;87403
885;87467
886;87403
887;87403
888;87403
889;87467
890;87467
891;87403
892;87467
893;87467
894;87467
895;87467
896;87467
897;87403
898;87467
899;87467
900;87467
901;87467
902;87403
903;87467
904;87403
905;87467
906;87467
907;87467
908;87467
909;87467
910;87467
911;87467
912;87403
913;87467
914;87467
915;87467
916;87467
917;87467
918;87467
919;87467
920;87467
921;87467
922;87467
923;87467
924;87467
925;87467
926;87467
927;87467
928;87467
929;87467
930;87403
931;87467
932;87467
933;87467
934;87467
935;87403
936;87403
937;87467
938;87467
939;87467
940;87403
941;87467
942;87467
943;87467
944;87467
945;87403
946;87467
947;87467
948;87467
949;87467
950;87467
951;87467
952;87403
953;87467
954;87467
955;87467
956;87467
957;87467
958;87403
959;87467
960;87467
961;87467
962;87467
963;87467
964;87467
965;87467
966;87467
967;87403
968;87467
969;87467
970;87403
971;87467
972;87467
973;87467
974;87467
975;87403
976;87467
977;87467
978;87467
979;87467
980;87467
981;87467
982;87403
983;87467
984;87403
985;87467
986;87467
987;87467
988;87467
989;87467
990;87403
991;87467
992;87403
993;87467
994;87467
995;87467
996;87467
997;87467
998;87467
999;87403
1000;87467

